Granular Gym: High Performance Simulation for Robotic Tasks with Granular Materials

Granular materials are of critical interest to many robotic tasks in planetary science, construction, and manufacturing. However, the dynamics of granular materials are complex and often computationally very expensive to simulate. We propose a set of methodologies and a system for the fast simulation of granular materials on Graphics Processing Units (GPUs), and show that this simulation is fast enough for basic training with Reinforcement Learning algorithms, which currently require many dynamics samples to achieve acceptable performance. Our method models granular material dynamics using implicit timestepping methods for multibody rigid contacts, as well as algorithmic techniques for efficient parallel collision detection between pairs of particles and between particle and arbitrarily shaped rigid bodies, and programming techniques for minimizing warp divergence on Single-Instruction, Multiple-Thread (SIMT) chip architectures. We showcase our simulation system on several environments targeted toward robotic tasks, and release our simulator as an open-source tool.

==> figures/data/archimedes_benchmark_NVIDIA_GeForce_RTX_3080_Ti.csv <==
nparticles, nscrews, rt_factor
1024, 0, 7.641285405522417
1024, 2, 4.256753180498174
1024, 4, 2.865816665381258
1024, 6, 2.337882263672685
1024, 8, 1.9363197730380488
1024, 10, 1.63363417306205
1024, 12, 1.4419430354187324
1024, 14, 1.2973786790787396
1024, 16, 1.1652287415795417
1024, 18, 1.0937227216234087
1024, 20, 0.997716600784156
2048, 0, 7.6418555800655055
2048, 2, 3.8771478409785964
2048, 4, 2.831728309481908
2048, 6, 2.203833312974657
2048, 8, 1.8369946746255763
2048, 10, 1.611728335705779
2048, 12, 1.4230686377309045
2048, 14, 1.2629095672751816
2048, 16, 1.1377590291046071
2048, 18, 1.0653665626648556
2048, 20, 0.9835244807691099
4096, 0, 6.977395962809462
4096, 2, 2.9272944168334107
4096, 4, 2.331098915766071
4096, 6, 1.9850625290194064
4096, 8, 1.6594338244743845
4096, 10, 1.4593436926250682
4096, 12, 1.3085905120105676
4096, 14, 1.1837545193281964
4096, 16, 1.0669566472930776
4096, 18, 1.024087249122292
4096, 20, 0.9289034609079482
8192, 0, 6.333837454559131
8192, 2, 2.8202188973262046
8192, 4, 2.1117328966581486
8192, 6, 1.7651607401083982
8192, 8, 1.528659725434055
8192, 10, 1.3642975417755243
8192, 12, 1.2092837101423082
8192, 14, 1.1106495162443584
8192, 16, 0.9561316877303172
8192, 18, 0.9603481813911823
8192, 20, 0.8865840205320498
16384, 0, 5.984458745363993
16384, 2, 2.548045867782873
16384, 4, 1.9255936999632048
16384, 6, 1.6161921285619492
16384, 8, 1.3915873354735435
16384, 10, 1.2135681988034106
16384, 12, 1.089647321880263
16384, 14, 0.991702390076302
16384, 16, 0.9071203655874654
16384, 18, 0.8441484724569723
16384, 20, 0.7803406204262189
32768, 0, 4.605387577337602
32768, 2, 2.104809860181942
32768, 4, 1.5756328274840097
32768, 6, 1.3297081730842555
32768, 8, 1.1208351133753394
32768, 10, 0.9832051664767224
32768, 12, 0.8720869131695909
32768, 14, 0.7556974642558564
32768, 16, 0.7097950899826523
32768, 18, 0.6330814673920341
32768, 20, 0.5979001909502684
65536, 0, 3.014484473101312
65536, 2, 1.3197621379140625
65536, 4, 0.9915950223406292
65536, 6, 0.7984770797386117
65536, 8, 0.6791709832208108
65536, 10, 0.5919543150858207
65536, 12, 0.521860010007654
65536, 14, 0.4786240051274986
65536, 16, 0.43317440931458323
65536, 18, 0.39219993595262154
65536, 20, 0.3712719321940552


==> figures/data/hashtable_archimedes_benchmark_NVIDIA_GeForce_RTX_3080_Ti.csv <==
hash_table_size, rt_factor_np_1024, rt_factor_np_2048, rt_factor_np_4096, rt_factor_np_8192, rt_factor_np_16384, rt_factor_np_32768, rt_factor_np_65536
512, 4.324546594796734, 3.21229456440836, 2.205384725085014, 1.5356810321175403, 0.9503982464224132, 0.7205268506329645, 0.3464325983198775
1024, 4.074283135791018, 3.6933212256298718, 2.7790459583653733, 1.9797000896994452, 1.2106275025875581, 0.9155138294275688, 0.46317566628376594
2048, 5.173685974609892, 4.1877874022704535, 3.3950386088382145, 2.4398746086571697, 1.7019716222257433, 1.189806243517778, 0.5776810627618376
4096, 5.533716607182716, 4.296369727614322, 3.6946570981570206, 2.925315130061896, 2.2138474189675854, 1.5251405438935404, 0.7396387739307408
8192, 5.262976562798722, 4.3169195436523005, 3.874077240194309, 3.2735491818679026, 2.6004796946547275, 2.0142332931998004, 0.9022395330860206
16384, 5.700717232649663, 4.362975541497707, 3.924076659476584, 3.417301813019162, 2.879345170073695, 2.3227621760914903, 1.1341720956583274
32768, 5.372047059947174, 4.438072258805903, 4.045505541245791, 3.514335231609254, 3.1164558328912877, 2.6190165375865, 1.321756706738139
65536, 5.427651558701198, 4.3012131674281955, 4.027888601449759, 3.570661515006295, 3.239602198825123, 2.702180854936924, 1.4618280281444886
131072, 5.352533914012805, 4.351379775237624, 4.055753020686966, 3.5855198040127725, 3.327535987328482, 2.7968052865022894, 1.525505830042826
#521, 4.369517717178553, 3.253200468549285, 2.3208786380582107, 1.5686343837334276, 0.9620280031936942, 0.7322363950040495, 0.3524092273735042
#1031, 4.825009174366924, 3.7452499574343325, 2.8986658119149133, 2.0856634577717914, 1.2717219703690135, 0.9182516071830439, 0.46319869001542546
#2053, 4.956845325233888, 4.097910401220912, 3.394530670164567, 2.496710130983319, 1.7382048599846083, 1.2089767749972415, 0.6048150987929902
#4099, 5.01790746824242, 4.225901309533379, 3.7048251807897348, 2.880690712563054, 2.279118906052986, 1.5790065561591315, 0.7325549316410492
#8209, 5.556976975128869, 4.295426300869305, 3.8200896988500794, 3.2134623288641295, 2.6565301590341046, 2.031994266930982, 0.9095745103780006
#16411, 5.050566673765482, 4.322163394027098, 3.918895106120568, 3.393107571746853, 2.960689330354811, 2.4140841150481696, 1.133149224553805
#32771, 5.425566578765305, 4.232673413573656, 3.935090895401952, 3.50000592705641, 3.158000198938239, 2.604411016438806, 1.3166384305318308
#65537, 5.4309620997281165, 4.332635389361275, 4.0092126836252975, 3.576383214007059, 3.3153454940574996, 2.7327252581503707, 1.4526222222297542
#131101, 5.612854866613808, 4.40522037967148, 4.038035039657527, 3.6678885583976935, 3.366350297545934, 2.799884476235993, 1.5197462364256331


==> figures/data/wandb_export_2023-02-03T02_48_46.378-08_00_reltime.csv <==
,Relative Wall Time Hours,Ep Rew Mean
1,0.0784234646293852,-1706.3555908203125
3,0.1943561408254835,-1814.122314453125
5,0.3101370044549306,-1848.7205810546875
7,0.4264861802922355,-1866.1468505859373
9,0.5431596990426382,-1875.315185546875
11,0.6606214187542597,-1884.0201416015625
13,0.7778670798407661,-1890.5947265625
15,0.8908813467952941,-1890.7353515625
17,1.00669538822439,-1863.676025390625
19,1.1202504532204731,-1829.8865966796875
21,1.231768786708514,-1804.34765625
23,1.345884867244297,-1782.169921875
25,1.4621858937210508,-1774.016357421875
27,1.5770967842472925,-1739.307373046875
29,1.6915053910017013,-1699.55859375
31,1.8007226015461817,-1666.52197265625
33,1.900473538239797,-1650.4307861328125
35,1.9962757076157465,-1641.9813232421875
37,2.105337508320809,-1616.382568359375
39,2.215614577796724,-1575.961669921875
41,2.328416165378359,-1529.642333984375
43,2.442014450960689,-1513.0897216796875
45,2.54742066555553,-1534.91796875
47,2.6576576087209918,-1527.4122314453125
49,2.773583689067099,-1522.7298583984375
51,2.88948555721177,-1495.30712890625
53,3.003423754307959,-1440.9808349609375
55,3.114818928904004,-1385.3558349609375
57,3.226512899928623,-1297.266845703125
59,3.337392623954349,-1149.7720947265625
61,3.4476484236452314,-734.1796264648438
63,3.558219077454673,-440.818359375
65,3.669380202756988,-108.17406463623048
67,3.779797724816534,231.06005859375
69,3.8929682250155344,603.654052734375
71,4.007857052551375,1097.5902099609375
73,4.122308591604233,1428.426513671875
75,4.234374306533072,1559.4393310546875
77,4.345184911158349,1607.0850830078125
79,4.455884075959523,1710.09814453125
81,4.5665164628293775,2025.3759765625
83,4.677937135100365,2368.884033203125
85,4.78910483929846,2577.252197265625
87,4.900208141737514,2724.31640625
89,5.010793623593118,2888.088623046875
91,5.121291240122583,3035.0791015625
93,5.232455799645848,3096.716796875
95,5.343731912771861,3149.5703125
97,5.455200548238224,3135.079833984375
99,5.566318015058835,3460.056396484375
101,5.677850949101978,3713.96435546875
103,5.788914359211922,4076.279296875
105,5.899853681988186,4280.09619140625
107,6.011086730162303,4397.66015625
109,6.12192655119631,4441.0234375
111,6.233187236587207,4494.57470703125
113,6.334904160433346,4179.45849609375
115,6.43457219488091,3670.384765625
117,6.53414909740289,3161.955078125
119,6.639754615624746,2812.896728515625
121,6.749351561201944,2301.098876953125
123,6.8606263429588745,2351.235595703125
125,6.971541729900572,2451.112060546875
127,7.083266071014934,2567.0458984375
129,7.195014464590285,2643.97265625
131,7.306732641061147,2721.513427734375
133,7.418312542835872,2780.692138671875
135,7.529771573344866,2811.303466796875
137,7.641036538746622,2901.686767578125
139,7.752323316733042,3491.8193359375
141,7.863929939137565,4077.729736328125
143,7.97545838256677,4594.39453125
145,8.087108921209971,5164.4619140625
147,8.19823616080814,5454.28369140625
149,8.309289083480834,5470.1416015625
151,8.420455307496919,5486.958984375
153,8.531708460648854,5489.0283203125
155,8.643252638247278,5498.42529296875
157,8.754573841823472,5514.63818359375
159,8.865584872762362,5557.005859375
161,8.977008204460144,5608.30224609375
163,9.08875892943806,5628.98583984375
165,9.20125983145502,5655.263671875
167,9.312573749290571,5688.69580078125
169,9.423720876110924,5725.1953125
171,9.534762823184332,5750.5634765625
173,9.646473382512728,5782.30810546875
175,9.757808596425589,5795.16455078125
177,9.86895968357722,5805.6201171875
179,9.97959528989262,5808.12841796875
181,10.090368509822422,5808.224609375
183,10.201326629519462,5772.640625
185,10.312115223473972,5730.3427734375
187,10.423457721538014,5700.09423828125
189,10.534564231038091,5676.7939453125
191,10.647143727872107,5634.34228515625
193,10.757627065844003,5603.8037109375
195,10.86849164823691,5582.759765625
197,10.980056448512608,5596.1259765625
199,11.09189141339726,5606.4521484375
201,11.20390939924452,5634.7529296875
203,11.31561953968472,5629.7802734375
205,11.42760078297721,5671.03662109375
207,11.539918421904249,5673.2939453125
209,11.65173040098614,5662.7587890625
211,11.763358481791284,5672.681640625


==> figures/data/warpdivergence_archimedes_benchmark_NVIDIA_GeForce_RTX_3080_Ti.csv <==
nparticles, rt_factor_oneloop, rt_factor_twoloops_fused, rt_factor_twoloops_separate
1024, 2.0507946237652765, 3.683251336677453, 4.919950725863272
2048, 1.6216073837957703, 3.429142026909918, 4.17073218922944
4096, 1.4290733540955234, 2.9529651317739285, 3.814031828991265
8192, 1.3150458683216706, 2.6347121665275974, 3.411209801848709
16384, 1.305415955158248, 2.468628781446091, 3.2089965284054167
32768, 1.2577941597691022, 2.0710698929872313, 2.734550621323586
65536, 0.7009038196361272, 0.8258720106697094, 1.542915236099801

